Universality of Quantum Gates in Particle and Symmetry Constrained Subspaces

Simulating physical systems on near-term quantum computers often requires preparing states within constrained subspaces, like those with fixed particle number or spin. We use Lie algebraic techniques to prove that hardware-efficient gates are universal for state preparation in these subspaces. The key mechanism is Pauli $Z$ dressing: commutators of overlapping gates produce Pauli $Z$ operators on shared qubits, acting as spectator projectors that decompose multi-plane rotations into single-plane generators spanning the full $\mathfrak{so}(w)$ algebra, where $w$ is the dimension of the constrained subspace, thereby guaranteeing universality for real state preparation. Adding independent complex phases extends this to $\mathfrak{su}(w)$, enabling arbitrary complex state preparation. We provide a computationally efficient Jacobian criterion for verifying that a circuit can explore any direction on the target manifold from almost any parameter configuration. Our findings are applicable to many problem areas, including Fermi-Hubbard models, Bose-Hubbard models, and molecular electronic structure. We apply our framework to two physical settings: we prove the completeness of the binary encoded multi-level particles ansatz on the conserved-particle-number subspace, and we construct symmetry-preserving circuits for the fuzzy sphere regularisation of the 3D Ising conformal field theory (CFT). For the latter, we variationally prepare the ground and excited states and extract some CFT data.

==> vqe_plot_data/noise_ps.dat <==
1.000000e-06 2.030687e-05
3.000000e-06 5.710200e-05
1.000000e-05 1.833470e-04
3.000000e-05 5.213480e-04
1.000000e-04 1.592658e-03
3.000000e-04 5.229094e-03
1.000000e-03 1.963401e-02
3.000000e-03 2.919836e-01
1.000000e-02 6.657436e-01


==> vqe_plot_data/noise_raw.dat <==
1.000000e-06 6.433915e-05
3.000000e-06 1.966703e-04
1.000000e-05 6.661649e-04
3.000000e-05 1.988030e-03
1.000000e-04 6.327974e-03
3.000000e-04 1.826680e-02
1.000000e-03 6.565682e-02
3.000000e-03 2.550998e-01
1.000000e-02 5.408600e-01


==> vqe_plot_data/vqe_es1.dat <==
0 28.4320370621
1 28.4320370621
2 23.2609949455
3 17.0283184977
4 10.3297248074
5 4.2391451358
6 0.0024379141
7 -1.4840730954
8 -0.4672573660
9 1.5407283203
10 3.1044530329
11 3.6962344744
12 3.3623430244
13 2.3704860058
14 1.0708239738
15 -0.1657575961
16 -1.0210005954
17 -1.3243991819
18 -1.1175818807
19 -0.6226296526
20 -0.1186879556
21 0.1833194164
22 0.1945252115
23 -0.0625642460
24 -0.4902075156
25 -0.9556119426
26 -1.3313984465
27 -1.5335089438
28 -1.5466462717
29 -1.4249026864
30 -1.2645074712
31 -1.1615562451
32 -1.1759167895
33 -1.3158136455
34 -1.5440686779
35 -1.7985488049
36 -2.0178775490
37 -2.1640216501
38 -2.2341980142
39 -2.2578231532
40 -2.2805987425
41 -2.3437998824
42 -2.4682602937
43 -2.6490732626
44 -2.8616161141
45 -3.0750436997
46 -3.2669460169
47 -3.4325993902
48 -3.5847249915
49 -3.7446806181
50 -3.9306717139
51 -4.1493978437
52 -4.3944627969
53 -4.6509966499
54 -4.9036654276
55 -5.1439711668
56 -5.3724384291
57 -5.5941318633
58 -5.8109745169
59 -6.0164419962
60 -6.1952844467
61 -6.3274722306
62 -6.3975531474
63 -6.4089478980
64 -6.3882291714
65 -6.3650740675
66 -6.3491867608
67 -6.3345017627
68 -6.3207470230
69 -6.3216939040
70 -6.3480239151
71 -6.3917832077
72 -6.4353999599
73 -6.4692846936
74 -6.4959147982
75 -6.5196208610
76 -6.5384171459
77 -6.5473163467
78 -6.5458666563
79 -6.5399207424
80 -6.5364711811
81 -6.5380609017
82 -6.5423067172
83 -6.5457888315
84 -6.5478389151
85 -6.5508340255
86 -6.5573618392
87 -6.5675805513
88 -6.5793649188
89 -6.5905843396
90 -6.6008310109
91 -6.6108977734
92 -6.6210052197
93 -6.6301294110
94 -6.6371261540
95 -6.6420071494
96 -6.6458248963
97 -6.6496256044
98 -6.6538965572
99 -6.6588461993
100 -6.6646636324
101 -6.6713146998
102 -6.6784474462
103 -6.6858007560
104 -6.6935267766
105 -6.7018459107
106 -6.7105334069
107 -6.7190752634
108 -6.7273085293
109 -6.7356050112
110 -6.7443396599
111 -6.7534259724
112 -6.7625452789
113 -6.7716526932
114 -6.7809907857
115 -6.7906495193
116 -6.8003929655
117 -6.8099914704
118 -6.8194885978
119 -6.8290044711
120 -6.8384685016
121 -6.8477306425
122 -6.8568004604
123 -6.8657767311
124 -6.8746353166
125 -6.8832875051
126 -6.8917790582
127 -6.9002396025
128 -6.9086936804
129 -6.9170968747
130 -6.9254914028
131 -6.9339555004
132 -6.9424630622
133 -6.9509453625
134 -6.9594264668
135 -6.9679737052
136 -6.9765925502
137 -6.9852785137
138 -6.9940933002
139 -7.0031026335
140 -7.0123112786
141 -7.0217112077
142 -7.0313172426
143 -7.0411261772
144 -7.0511113523
145 -7.0612639684
146 -7.0715817461
147 -7.0820371107
148 -7.0926061964
149 -7.1032947051
150 -7.1141042994
151 -7.1250190807
152 -7.1360375985
153 -7.1471730395
154 -7.1584278843
155 -7.1698026292
156 -7.1813074569
157 -7.1929458467
158 -7.2047136454
159 -7.2166137649
160 -7.2286463235
161 -7.2407998659
162 -7.2530680355
163 -7.2654520903
164 -7.2779454222
165 -7.2905368768
166 -7.3032188120
167 -7.3159801069
168 -7.3288065268
169 -7.3416872106
170 -7.3546105695
171 -7.3675643901
172 -7.3805401763
173 -7.3935261656
174 -7.4065038679
175 -7.4194537357
176 -7.4323536593
177 -7.4451759960
178 -7.4578887818
179 -7.4704543201
180 -7.4828314397
181 -7.4949806586
182 -7.5068657172
183 -7.5184576379
184 -7.5297374452
185 -7.5406938797
186 -7.5513237423
187 -7.5616300547
188 -7.5716163265
189 -7.5812828853
190 -7.5906225254
191 -7.5996184901
192 -7.6082456156
193 -7.6164705344
194 -7.6242553896
195 -7.6315631062
196 -7.6383623856
197 -7.6446336641
198 -7.6503717456
199 -7.6555877815
200 -7.6603097194
201 -7.6645786626
202 -7.6684442970
203 -7.6719586508
204 -7.6751709534
205 -7.6781242546
206 -7.6808538575
207 -7.6833885318
208 -7.6857523498
209 -7.6879678844
210 -7.6900587021
211 -7.6920510196
212 -7.6939742164
213 -7.6958598555
214 -7.6977402416
215 -7.6996461263
216 -7.7016047573
217 -7.7036381227
218 -7.7057623989
219 -7.7079879855
220 -7.7103203204
221 -7.7127613002
222 -7.7153107980
223 -7.7179679775
224 -7.7207319598
225 -7.7236021255
226 -7.7265778934
227 -7.7296583951
228 -7.7328420122
229 -7.7361263073
230 -7.7395082126
231 -7.7429846246
232 -7.7465531052
233 -7.7502126796
234 -7.7539643372
235 -7.7578112330
236 -7.7617584431
237 -7.7658124996
238 -7.7699807718
239 -7.7742709203
240 -7.7786905362
241 -7.7832471722
242 -7.7879486316
243 -7.7928034080
244 -7.7978210643
245 -7.8030124835
246 -7.8083898567
247 -7.8139664696
248 -7.8197563958
249 -7.8257743131
250 -7.8320355219
251 -7.8385562120
252 -7.8453539071
253 -7.8524479404
254 -7.8598598259
255 -7.8676134680
256 -7.8757352414
257 -7.8842540000
258 -7.8932011401
259 -7.9026107825
260 -7.9125200613
261 -7.9229694387
262 -7.9340029392
263 -7.9456681940
264 -7.9580162378
265 -7.9711010566
266 -7.9849788370
267 -7.9997068640
268 -8.0153420219
269 -8.0319387759
270 -8.0495464856
271 -8.0682060390
272 -8.0879458840
273 -8.1087776318
274 -8.1306917262
275 -8.1536539172
276 -8.1776032934
277 -8.2024527517
278 -8.2280926389
279 -8.2543975792
280 -8.2812355193
281 -8.3084764527
282 -8.3359965096
283 -8.3636726134
284 -8.3913638898
285 -8.4188794699
286 -8.4459388332
287 -8.4721376126
288 -8.4969373288
289 -8.5196964378
290 -8.5397483641
291 -8.5565126123
292 -8.5696047938
293 -8.5789088105
294 -8.5845912375
295 -8.5870672870
296 -8.5869385261
297 -8.5849193333
298 -8.5817499335
299 -8.5781056672
300 -8.5744621327
301 -8.5706828953
302 -8.5646897942
303 -8.5578700273
304 -8.5648137278
305 -8.5669852855
306 -8.5642123776
307 -8.5726720899
308 -8.5708671926
309 -8.5768405305
310 -8.5783987665
311 -8.5808326784
312 -8.5835531516
313 -8.5840775806
314 -8.5862668390
315 -8.5862999730
316 -8.5876933102
317 -8.5878804150
318 -8.5888724785
319 -8.5889952675
320 -8.5899825663
321 -8.5897578355
322 -8.5908555586
323 -8.5902153650
324 -8.5912623339
325 -8.5904591718
326 -8.5912015179
327 -8.5905939727
328 -8.5909120642
329 -8.5906747354
330 -8.5907041616
331 -8.5907870821
332 -8.5907892389
333 -8.5910208434
334 -8.5911368300
335 -8.5914055844
336 -8.5915706384
337 -8.5918760698
338 -8.5919556901
339 -8.5922931369
340 -8.5922714049
341 -8.5925384814
342 -8.5925184876
343 -8.5926087372
344 -8.5926557525
345 -8.5925911942
346 -8.5926605417
347 -8.5925690030
348 -8.5926054956
349 -8.5925688502
350 -8.5925909860
351 -8.5925954735
352 -8.5926288666
353 -8.5926571362
354 -8.5926760917
355 -8.5927338042
356 -8.5927272029
357 -8.5927825235
358 -8.5927925903
359 -8.5928063691
360 -8.5928442276
361 -8.5928397505
362 -8.5928672167
363 -8.5928761276
364 -8.5928855022
365 -8.5928989769
366 -8.5929034211
367 -8.5929169138
368 -8.5929157878
369 -8.5929258043
370 -8.5929303966
371 -8.5929269788
372 -8.5929372944
373 -8.5929359240
374 -8.5929367690
375 -8.5929437353
376 -8.5929436338
377 -8.5929484965
378 -8.5929526626
379 -8.5929566110
380 -8.5929629471
381 -8.5929654563
382 -8.5929706883
383 -8.5929756503
384 -8.5929761338
385 -8.5929792573
386 -8.5929816972
387 -8.5929814538
388 -8.5929828339
389 -8.5929837441
390 -8.5929841065
391 -8.5929854531
392 -8.5929857846
393 -8.5929863278
394 -8.5929880833
395 -8.5929887882
396 -8.5929891913
397 -8.5929905398
398 -8.5929914798
399 -8.5929920070
400 -8.5929928559
401 -8.5929933644
402 -8.5929936727
403 -8.5929944044
404 -8.5929949624
405 -8.5929950763
406 -8.5929953623
407 -8.5929958020
408 -8.5929960111
409 -8.5929961996
410 -8.5929964922
411 -8.5929966116
412 -8.5929965871
413 -8.5929966936
414 -8.5929968896
415 -8.5929970012
416 -8.5929971049
417 -8.5929972962
418 -8.5929974714
419 -8.5929975507
420 -8.5929976114
421 -8.5929977119
422 -8.5929977910
423 -8.5929978016
424 -8.5929977845
425 -8.5929977744
426 -8.5929977326
427 -8.5929975931
428 -8.5929973040
429 -8.5929967583
430 -8.5929956442
431 -8.5929932067
432 -8.5929876722
433 -8.5929746711
434 -8.5929429983
435 -8.5928631186
436 -8.5926568568
437 -8.5921225548
438 -8.5908140299
439 -8.5881551452
440 -8.5850399001
441 -8.5853990100
442 -8.5900978520
443 -8.5923173544
444 -8.5899178332
445 -8.5886969775
446 -8.5909999444
447 -8.5923487516
448 -8.5907549140
449 -8.5903322961
450 -8.5922994384
451 -8.5923509791
452 -8.5908337157
453 -8.5918050745
454 -8.5929583802
455 -8.5917365778
456 -8.5916219787
457 -8.5928684807
458 -8.5924844133
459 -8.5919057401
460 -8.5925621574
461 -8.5927628730
462 -8.5924167062
463 -8.5924925299
464 -8.5926635859
465 -8.5927245158
466 -8.5927369363
467 -8.5926086371
468 -8.5926787185
469 -8.5929286923
470 -8.5928215899
471 -8.5926255639
472 -8.5928279616
473 -8.5929960786
474 -8.5928220861
475 -8.5927483026
476 -8.5929037280
477 -8.5929551090
478 -8.5928844861
479 -8.5928775617
480 -8.5929039012
481 -8.5929103056
482 -8.5929422579
483 -8.5929673686
484 -8.5929279912
485 -8.5928929489
486 -8.5929346869
487 -8.5929913678
488 -8.5929831787
489 -8.5929410772
490 -8.5929325825
491 -8.5929557926
492 -8.5929703043
493 -8.5929715314
494 -8.5929785264
495 -8.5929876365
496 -8.5929808346
497 -8.5929615953
498 -8.5929515803
499 -8.5929594345
500 -8.5929728052
501 -8.5929788739
502 -8.5929786912
503 -8.5929803795
504 -8.5929869044
505 -8.5929940117
506 -8.5929969268
507 -8.5929952094
508 -8.5929921711
509 -8.5929911228
510 -8.5929928712
511 -8.5929958208
512 -8.5929978284
513 -8.5929978412
514 -8.5929961924
515 -8.5929937950
516 -8.5929910284
517 -8.5929868024
518 -8.5929770119
519 -8.5929499374
520 -8.5928715797
521 -8.5926391975
522 -8.5919473920
523 -8.5899324862
524 -8.5849092301
525 -8.5766765013
526 -8.5751052181
527 -8.5858657574
528 -8.5909895912
529 -8.5843420343
530 -8.5848098181
531 -8.5905579295
532 -8.5881224420
533 -8.5873153013
534 -8.5905698389
535 -8.5891605180
536 -8.5894291776
537 -8.5910715019
538 -8.5896354677
539 -8.5908499201
540 -8.5916112284
541 -8.5900319646
542 -8.5917449828
543 -8.5920588363
544 -8.5904862870
545 -8.5921998093
546 -8.5924016530
547 -8.5910211651
548 -8.5923761210
549 -8.5925895494
550 -8.5915842160
551 -8.5924825954
552 -8.5926296650
553 -8.5920178167
554 -8.5926464461
555 -8.5926604581
556 -8.5922353794
557 -8.5927733060
558 -8.5928103985
559 -8.5923622999
560 -8.5927494880
561 -8.5929585490
562 -8.5925740244
563 -8.5926891135
564 -8.5929638040
565 -8.5927667958
566 -8.5927336014
567 -8.5929419198
568 -8.5928617598
569 -8.5927631729
570 -8.5929302378
571 -8.5929729061
572 -8.5928286262
573 -8.5928526749
574 -8.5929784267
575 -8.5929474474
576 -8.5928809392
577 -8.5929362499
578 -8.5929797862
579 -8.5929270788
580 -8.5929060312
581 -8.5929663242
582 -8.5929960181
583 -8.5929581610
584 -8.5929377689
585 -8.5929674647
586 -8.5929852684
587 -8.5929626642
588 -8.5929435828
589 -8.5929594211
590 -8.5929824773
591 -8.5929807647
592 -8.5929636711
593 -8.5929586824
594 -8.5929693812
595 -8.5929755903
596 -8.5929620822
597 -8.5929306101
598 -8.5928842125
599 -8.5928029720
600 -8.5926269248
601 -8.5922296963
602 -8.5913734241
603 -8.5896710847
604 -8.5869517230
605 -8.5842377074
606 -8.5843363678
607 -8.5876233925
608 -8.5904461020
609 -8.5908695588
610 -8.5903926570
611 -8.5898854125
612 -8.5896575599
613 -8.5906139608
614 -8.5916017166
615 -8.5909107041
616 -8.5908045205
617 -8.5923625679
618 -8.5922742867
619 -8.5908078888
620 -8.5912275107
621 -8.5923139806
622 -8.5922457941
623 -8.5923515908
624 -8.5924959648
625 -8.5919776870
626 -8.5920842494
627 -8.5926357339
628 -8.5923436967
629 -8.5920243149
630 -8.5923955239
631 -8.5926199418
632 -8.5926059429
633 -8.5928219495
634 -8.5928387394
635 -8.5925852139
636 -8.5926483318
637 -8.5928911849
638 -8.5928604321
639 -8.5927678013
640 -8.5927817127
641 -8.5926317767
642 -8.5922985718
643 -8.5919280455
644 -8.5912143358
645 -8.5896159642
646 -8.5867438940
647 -8.5827219486
648 -8.5793677567
649 -8.5804491997
650 -8.5867011734
651 -8.5917673566
652 -8.5907220059
653 -8.5868880004
654 -8.5864122750
655 -8.5897595157
656 -8.5918005821
657 -8.5904460890
658 -8.5890423015
659 -8.5901096911
660 -8.5916507439
661 -8.5914284359
662 -8.5906308543
663 -8.5910399859
664 -8.5919481904
665 -8.5918745816
666 -8.5913052266
667 -8.5915631957
668 -8.5923464394
669 -8.5924330720
670 -8.5918327235
671 -8.5916787735
672 -8.5923334982
673 -8.5928583459
674 -8.5925832797
675 -8.5920371861
676 -8.5920501114
677 -8.5926071341
678 -8.5929874368
679 -8.5928089586
680 -8.5924189891
681 -8.5923213045
682 -8.5925891584
683 -8.5928821661
684 -8.5929163526
685 -8.5927432482
686 -8.5926048188
687 -8.5926511166
688 -8.5928198971
689 -8.5929520748
690 -8.5929483653
691 -8.5928335593
692 -8.5926981952
693 -8.5926134969
694 -8.5925910382
695 -8.5925831426
696 -8.5925129478
697 -8.5922859136
698 -8.5917720277
699 -8.5907668263
700 -8.5889510999
701 -8.5860530489
702 -8.5824491443
703 -8.5802024198
704 -8.5819309995
705 -8.5869070169
706 -8.5903300877
707 -8.5898786329
708 -8.5882994951
709 -8.5885276548
710 -8.5896751152
711 -8.5896874687
712 -8.5895424345
713 -8.5908733380
714 -8.5919684752
715 -8.5908869933
716 -8.5896114922
717 -8.5906855615
718 -8.5926771748
719 -8.5925810913
720 -8.5910534619
721 -8.5907960187
722 -8.5920292583
723 -8.5927144115
724 -8.5921775122
725 -8.5917921226
726 -8.5922658560
727 -8.5926429790
728 -8.5922807618
729 -8.5918992475
730 -8.5922336599
731 -8.5928464826
732 -8.5929448898
733 -8.5925766668
734 -8.5923602463
735 -8.5925246267
736 -8.5927302692
737 -8.5926620867
738 -8.5924160049
739 -8.5922881599
740 -8.5923767539
741 -8.5925207092
742 -8.5925031589
743 -8.5922790443
744 -8.5919528878
745 -8.5916026437
746 -8.5911508532
747 -8.5903599973
748 -8.5889764316
749 -8.5869225371
750 -8.5846783512
751 -8.5835974381
752 -8.5851589463
753 -8.5889008631
754 -8.5919875709
755 -8.5922986020
756 -8.5905803840
757 -8.5890202973
758 -8.5890787189
759 -8.5904139116
760 -8.5916085509
761 -8.5918654550
762 -8.5915504887
763 -8.5912826743
764 -8.5912407423
765 -8.5913257983
766 -8.5915139758
767 -8.5918985465
768 -8.5923444984
769 -8.5925022094
770 -8.5922351246
771 -8.5917914888
772 -8.5915781343
773 -8.5918210189
774 -8.5923862868
775 -8.5928751859
776 -8.5929745338
777 -8.5927022009
778 -8.5923242183
779 -8.5921017393
780 -8.5921077750
781 -8.5922363134
782 -8.5923277660
783 -8.5922885925
784 -8.5921135738
785 -8.5918544958
786 -8.5915691561
787 -8.5913091056
788 -8.5910584281
789 -8.5907713855
790 -8.5903497736
791 -8.5897188071
792 -8.5888719517
793 -8.5879376358
794 -8.5873087341
795 -8.5875143760
796 -8.5888860578
797 -8.5909500109
798 -8.5925803364
799 -8.5929607080
800 -8.5922110806
801 -8.5910534135
802 -8.5902329138
803 -8.5901639990
804 -8.5907591096
805 -8.5915294327
806 -8.5919397878
807 -8.5918262540
808 -8.5914703143
809 -8.5912849857
810 -8.5915359285
811 -8.5921269563
812 -8.5927076296
813 -8.5929534323
814 -8.5927822876
815 -8.5923536284
816 -8.5919105910
817 -8.5916393965
818 -8.5915738779
819 -8.5916130574
820 -8.5915197043
821 -8.5910385030
822 -8.5898772593
823 -8.5878238928
824 -8.5849918121
825 -8.5823609887
826 -8.5821045794
827 -8.5855160071
828 -8.5904452942
829 -8.5927822200
830 -8.5912407630
831 -8.5882742700
832 -8.5872850360
833 -8.5894315596
834 -8.5922305386
835 -8.5926697689
836 -8.5909643317
837 -8.5896429606
838 -8.5902159426
839 -8.5918057913
840 -8.5927154002
841 -8.5923073600
842 -8.5913165323
843 -8.5909231305
844 -8.5915827422
845 -8.5925701657
846 -8.5928708317
847 -8.5923872366
848 -8.5918012187
849 -8.5916719632
850 -8.5920283650
851 -8.5925634867
852 -8.5929286123
853 -8.5929143068
854 -8.5925861798
855 -8.5922324376
856 -8.5921075687
857 -8.5922331166
858 -8.5924719073
859 -8.5927034885
860 -8.5928663471
861 -8.5929052898
862 -8.5927832760
863 -8.5925152502
864 -8.5921124083
865 -8.5914876626
866 -8.5903922887
867 -8.5884642949
868 -8.5854095025
869 -8.5822312363
870 -8.5816836010
871 -8.5861481764
872 -8.5912241509
873 -8.5918580238
874 -8.5892356454
875 -8.5876107679
876 -8.5887776956
877 -8.5908143185
878 -8.5914887621
879 -8.5904856967
880 -8.5898285114
881 -8.5913310678
882 -8.5927196324
883 -8.5914424113
884 -8.5902838999
885 -8.5916777028
886 -8.5926501121
887 -8.5918947660
888 -8.5917350511
889 -8.5921445019
890 -8.5922014038
891 -8.5925631612
892 -8.5927524784
893 -8.5921808016
894 -8.5921045461
895 -8.5927507710
896 -8.5928436781
897 -8.5924437307
898 -8.5923555956
899 -8.5923366759
900 -8.5920970205
901 -8.5918272319
902 -8.5911004701
903 -8.5891648247
904 -8.5858770201
905 -8.5816481979
906 -8.5782365662
907 -8.5798194103
908 -8.5871075240
909 -8.5927391521
910 -8.5907276277
911 -8.5856012540
912 -8.5853979343
913 -8.5902711036
914 -8.5929107382
915 -8.5903898593
916 -8.5877769438
917 -8.5894678473
918 -8.5925265923
919 -8.5922880060
920 -8.5901175649
921 -8.5899997346
922 -8.5918862705
923 -8.5927385997
924 -8.5917449737
925 -8.5909196486
926 -8.5916011788
927 -8.5926453402
928 -8.5925506483
929 -8.5918065155
930 -8.5917462165
931 -8.5924057209
932 -8.5928021355
933 -8.5925369608
934 -8.5921231157
935 -8.5921641880
936 -8.5926293500
937 -8.5929498816
938 -8.5927944020
939 -8.5924420040
940 -8.5923253460
941 -8.5925316298
942 -8.5928341481
943 -8.5929803247
944 -8.5928935242
945 -8.5927002616
946 -8.5925907323
947 -8.5926398759
948 -8.5927800036
949 -8.5929054851
950 -8.5929533904
951 -8.5929077322
952 -8.5927878112
953 -8.5926308061
954 -8.5924506658
955 -8.5922036618
956 -8.5917751823
957 -8.5909492008
958 -8.5893345230
959 -8.5864905956
960 -8.5824912283
961 -8.5800175581
962 -8.5826895848
963 -8.5893431800
964 -8.5923837535
965 -8.5897955718
966 -8.5869398839
967 -8.5879716514
968 -8.5909376798
969 -8.5916487068
970 -8.5899831256
971 -8.5892960766
972 -8.5912638665
973 -8.5926794293
974 -8.5911282542
975 -8.5900620980
976 -8.5918274575
977 -8.5928454218
978 -8.5917215864
979 -8.5914437584
980 -8.5922208718
981 -8.5924499105
982 -8.5924091432
983 -8.5922244297
984 -8.5919265776
985 -8.5923173373
986 -8.5928178629
987 -8.5923999435
988 -8.5919442645
989 -8.5922512896
990 -8.5924846494
991 -8.5921814669
992 -8.5917650616
993 -8.5912167128
994 -8.5902979977
995 -8.5890197854
996 -8.5871477035
997 -8.5848177495
998 -8.5835887111
999 -8.5854807860
1000 -8.5895281339
1001 -8.5922625720
1002 -8.5927447097
1003 -8.5928920959
1004 -8.5929424999
1005 -8.5929628373
1006 -8.5929727613
1007 -8.5929784848
1008 -8.5929822070
1009 -8.5929848276
1010 -8.5929867739
1011 -8.5929882755
1012 -8.5929894680
1013 -8.5929904366
1014 -8.5929912378
1015 -8.5929919105
1016 -8.5929924822
1017 -8.5929929733
1018 -8.5929933991
1019 -8.5929937712
1020 -8.5929940987
1021 -8.5929943889
1022 -8.5929946476
1023 -8.5929948796
1024 -8.5929950886
1025 -8.5929952779
1026 -8.5929954500
1027 -8.5929956073
1028 -8.5929957514
1029 -8.5929958840
1030 -8.5929960064
1031 -8.5929961197
1032 -8.5929962249
1033 -8.5929963227
1034 -8.5929964140
1035 -8.5929964993
1036 -8.5929965791
1037 -8.5929966540
1038 -8.5929967243
1039 -8.5929967904
1040 -8.5929968527
1041 -8.5929969113
1042 -8.5929969667
1043 -8.5929970191
1044 -8.5929970685
1045 -8.5929971153
1046 -8.5929971596
1047 -8.5929972016
1048 -8.5929972414
1049 -8.5929972792
1050 -8.5929973150
1051 -8.5929973491
1052 -8.5929973814
1053 -8.5929974121
1054 -8.5929974414
1055 -8.5929974692
1056 -8.5929974956
1057 -8.5929975208
1058 -8.5929975448
1059 -8.5929975677
1060 -8.5929975895
1061 -8.5929976102
1062 -8.5929976301
1063 -8.5929976490
1064 -8.5929976670
1065 -8.5929976842
1066 -8.5929977007
1067 -8.5929977164
1068 -8.5929977314
1069 -8.5929977458
1070 -8.5929977595
1071 -8.5929977727
1072 -8.5929977852
1073 -8.5929977973
1074 -8.5929978088
1075 -8.5929978198
1076 -8.5929978304
1077 -8.5929978405
1078 -8.5929978502


==> vqe_plot_data/vqe_es2.dat <==
0 21.4508005428
1 21.4508005428
2 18.0660467706
3 15.4389243218
4 13.9601577715
5 13.2561955173
6 12.6749779849
7 11.9901998690
8 11.3058731575
9 10.8470286566
10 10.7633382498
11 10.9722652952
12 11.1959202130
13 11.2110429270
14 11.0038647299
15 10.7103748324
16 10.4892327335
17 10.4149076107
18 10.4394025849
19 10.4556849043
20 10.3986554804
21 10.2826276111
22 10.1678729308
23 10.1050810194
24 10.0970684006
25 10.1014674738
26 10.0699501178
27 9.9866719513
28 9.8749521075
29 9.7749030340
30 9.7132919594
31 9.6871575347
32 9.6724935000
33 9.6490234718
34 9.6169969456
35 9.5912716774
36 9.5809126375
37 9.5754421377
38 9.5522183135
39 9.4975886130
40 9.4196517712
41 9.3404437231
42 9.2762379452
43 9.2251985252
44 9.1740424358
45 9.1151295623
46 9.0540151877
47 9.0000443303
48 8.9530827795
49 8.9031328761
50 8.8428755541
51 8.7767156451
52 8.7151406668
53 8.6627165293
54 8.6155409647
55 8.5700240150
56 8.5290807355
57 8.4969952572
58 8.4717901990
59 8.4471374514
60 8.4208419028
61 8.3970748280
62 8.3793575307
63 8.3652978690
64 8.3505665639
65 8.3346075415
66 8.3194568142
67 8.3054477649
68 8.2914697605
69 8.2785060194
70 8.2694585208
71 8.2651103005
72 8.2630471485
73 8.2609499492
74 8.2581949486
75 8.2539031715
76 8.2463787826
77 8.2353171962
78 8.2224238833
79 8.2093459179
80 8.1967003285
81 8.1851015736
82 8.1751860994
83 8.1664081971
84 8.1573646445
85 8.1474411577
86 8.1369847146
87 8.1261047860
88 8.1145586841
89 8.1025969613
90 8.0907649124
91 8.0790412639
92 8.0670408198
93 8.0547004204
94 8.0420005761
95 8.0284700828
96 8.0136267211
97 7.9975015780
98 7.9803514875
99 7.9623323437
100 7.9436626956
101 7.9246043379
102 7.9051252140
103 7.8849169974
104 7.8637162704
105 7.8413725760
106 7.8177807653
107 7.7929638876
108 7.7670635269
109 7.7401360814
110 7.7120653623
111 7.6826410456
112 7.6516088458
113 7.6187113119
114 7.5837376216
115 7.5464580090
116 7.5064932537
117 7.4632754951
118 7.4160904965
119 7.3641307600
120 7.3065428054
121 7.2424517818
122 7.1709270542
123 7.0909105008
124 7.0012518609
125 6.9008402292
126 6.7886271912
127 6.6636634507
128 6.5253019973
129 6.3734552769
130 6.2090565196
131 6.0345124869
132 5.8537962746
133 5.6721186835
134 5.4949290301
135 5.3266409130
136 5.1698833180
137 5.0261141185
138 4.8970338375
139 4.7853680443
140 4.6934783270
141 4.6202111279
142 4.5589323492
143 4.4998847396
144 4.4353765290
145 4.3631337233
146 4.2862117412
147 4.2105600594
148 4.1419860187
149 4.0846221560
150 4.0406529186
151 4.0093496177
152 3.9860012912
153 3.9638801956
154 3.9388076239
155 3.9111358194
156 3.8833323170
157 3.8564529046
158 3.8296776337
159 3.8032010584
160 3.7796919028
161 3.7621196485
162 3.7511088629
163 3.7446027090
164 3.7394526049
165 3.7333956666
166 3.7259985601
167 3.7178349456
168 3.7091576334
169 3.6999284125
170 3.6909550112
171 3.6836506953
172 3.6783849285
173 3.6745445464
174 3.6718294167
175 3.6700318067
176 3.6683034542
177 3.6659315240
178 3.6632407904
179 3.6608564606
180 3.6587489974
181 3.6565257078
182 3.6540355845
183 3.6514705834
184 3.6491043348
185 3.6469365527
186 3.6447885817
187 3.6427383241
188 3.6410426888
189 3.6397373188
190 3.6386756878
191 3.6377335391
192 3.6367803163
193 3.6357519278
194 3.6347592608
195 3.6339003636
196 3.6331302526
197 3.6324002212
198 3.6317248866
199 3.6311263597
200 3.6306184405
201 3.6301967601
202 3.6298423539
203 3.6295339598
204 3.6292208364
205 3.6288531596
206 3.6284452246
207 3.6280222007
208 3.6275723400
209 3.6271148206
210 3.6267047846
211 3.6263577447
212 3.6260473384
213 3.6257511417
214 3.6254665954
215 3.6251959196
216 3.6249331842
217 3.6246795882
218 3.6244451787
219 3.6242227710
220 3.6240016557
221 3.6237937606
222 3.6236091499
223 3.6234413463
224 3.6232840379
225 3.6231364049
226 3.6230033823
227 3.6229072372
228 3.6229207579
229 3.6232849332
230 3.6246722541
231 3.6283186452
232 3.6326296130
233 3.6295041006
234 3.6221105105
235 3.6251142378
236 3.6280412032
237 3.6222951001
238 3.6232048340
239 3.6258237276
240 3.6215310004
241 3.6226938061
242 3.6240012537
243 3.6207755201
244 3.6224408351
245 3.6224416181
246 3.6203641408
247 3.6220626528
248 3.6211843939
249 3.6202097344
250 3.6214939176
251 3.6202924822
252 3.6201152726
253 3.6208322729
254 3.6197181044
255 3.6199565768
256 3.6202061562
257 3.6193547763
258 3.6197152804
259 3.6196854236
260 3.6190944233
261 3.6194238968
262 3.6192767408
263 3.6188705427
264 3.6191213708
265 3.6189555559
266 3.6186574242
267 3.6188314065
268 3.6186939912
269 3.6184529378
270 3.6185615653
271 3.6184708048
272 3.6182612778
273 3.6183115423
274 3.6182702056
275 3.6180877761
276 3.6180814092
277 3.6180786162
278 3.6179347002
279 3.6178751026
280 3.6178867889
281 3.6177962913
282 3.6177009447
283 3.6176939808
284 3.6176566984
285 3.6175622018
286 3.6175145995
287 3.6175012668
288 3.6174431696
289 3.6173701371
290 3.6173378680
291 3.6173137221
292 3.6172580639
293 3.6171995122
294 3.6171680584
295 3.6171412075
296 3.6170946249
297 3.6170436291
298 3.6170089337
299 3.6169824488
300 3.6169465467
301 3.6169023566
302 3.6168638673
303 3.6168351423
304 3.6168074047
305 3.6167735203
306 3.6167362697
307 3.6167025716
308 3.6166745495
309 3.6166485365
310 3.6166204604
311 3.6165897010
312 3.6165587843
313 3.6165301542
314 3.6165043754
315 3.6164802709
316 3.6164562975
317 3.6164316590
318 3.6164064039
319 3.6163811479
320 3.6163564713
321 3.6163327456
322 3.6163100431
323 3.6162882817
324 3.6162673384
325 3.6162471221
326 3.6162276555
327 3.6162090591
328 3.6161916970
329 3.6161762494
330 3.6161642302
331 3.6161587110
332 3.6161666837
333 3.6162035368
334 3.6163057619
335 3.6165555047
336 3.6171419679
337 3.6184068841
338 3.6207602107
339 3.6233842780
340 3.6232910442
341 3.6187553166
342 3.6159605390
343 3.6183912763
344 3.6204438614
345 3.6180041039
346 3.6159080373
347 3.6177889311
348 3.6188191565
349 3.6166731597
350 3.6160486312
351 3.6176738880
352 3.6174555466
353 3.6159460461
354 3.6163374244
355 3.6172605278
356 3.6165057991
357 3.6157881990
358 3.6164593191
359 3.6167493899
360 3.6160036004
361 3.6158243054
362 3.6163716913
363 3.6163277688
364 3.6158049484
365 3.6158308208
366 3.6161894030
367 3.6160838995
368 3.6157367179
369 3.6157776345
370 3.6160173088
371 3.6159559305
372 3.6157168028
373 3.6157006672
374 3.6158622896
375 3.6158827381
376 3.6157295815
377 3.6156458821
378 3.6157216014
379 3.6157996900
380 3.6157549738
381 3.6156544856
382 3.6156255042
383 3.6156780983
384 3.6157228940
385 3.6157005301
386 3.6156390725
387 3.6156022440
388 3.6156143656
389 3.6156483784
390 3.6156649948
391 3.6156492809
392 3.6156157292
393 3.6155877818
394 3.6155791617
395 3.6155881213
396 3.6156041525
397 3.6156169185
398 3.6156210034
399 3.6156166257
400 3.6156065840
401 3.6155946321
402 3.6155832428
403 3.6155738233
404 3.6155666240
405 3.6155614274
406 3.6155578490
407 3.6155556602
408 3.6155549099
409 3.6155562258
410 3.6155611993
411 3.6155736561
412 3.6156023117
413 3.6156680856
414 3.6158204280
415 3.6161818594
416 3.6170290931
417 3.6189521315
418 3.6225455928
419 3.6269413246
420 3.6265278768
421 3.6198294818
422 3.6156183584
423 3.6192753829
424 3.6226426280
425 3.6187970420
426 3.6155337337
427 3.6184105277
428 3.6200470592
429 3.6169563507
430 3.6157184465
431 3.6181620312
432 3.6182600999
433 3.6158610042
434 3.6161271410
435 3.6177256517
436 3.6168938263
437 3.6155492281
438 3.6163173879
439 3.6170985204
440 3.6161497693
441 3.6155361610
442 3.6162730979
443 3.6165775994
444 3.6158465263
445 3.6155470397
446 3.6160863330
447 3.6162442521
448 3.6157420308
449 3.6155323703
450 3.6158641061
451 3.6160405943
452 3.6157532766
453 3.6155129840
454 3.6156638175
455 3.6158678392
456 3.6157881762
457 3.6155716689
458 3.6155244563
459 3.6156654584
460 3.6157579792
461 3.6156792972
462 3.6155485113
463 3.6155157561
464 3.6155895844
465 3.6156657631
466 3.6156584533
467 3.6155855290
468 3.6155222827
469 3.6155139603
470 3.6155535253
471 3.6156005563
472 3.6156182471
473 3.6156015662
474 3.6155659546
475 3.6155309822
476 3.6155113652
477 3.6155106874
478 3.6155234085
479 3.6155437037
480 3.6155674428
481 3.6155918975
482 3.6156187172
483 3.6156521096
484 3.6156994594
485 3.6157719591
486 3.6158931157
487 3.6160989774
488 3.6164635713
489 3.6170965989
490 3.6181954075
491 3.6198805466
492 3.6220938755
493 3.6236265949
494 3.6229487991
495 3.6194163729
496 3.6160891390
497 3.6158324561
498 3.6180844357
499 3.6198752374
500 3.6189928548
501 3.6166153284
502 3.6155133357
503 3.6165680018
504 3.6180154194
505 3.6179278867
506 3.6165343743
507 3.6155417964
508 3.6159167019
509 3.6168872953
510 3.6171840394
511 3.6165292888
512 3.6157042669
513 3.6155490195
514 3.6160348019
515 3.6165225485
516 3.6165252423
517 3.6160781017
518 3.6156274610
519 3.6155191401
520 3.6157458821
521 3.6160566900
522 3.6162049743
523 3.6161171322
524 3.6158731570
525 3.6156354836
526 3.6155158144
527 3.6155367932
528 3.6156551236
529 3.6158072571
530 3.6159447606
531 3.6160399459
532 3.6160942348
533 3.6161105441
534 3.6161084342
535 3.6160965003
536 3.6160942172
537 3.6161066751
538 3.6161519817
539 3.6162385059
540 3.6163952888
541 3.6166442099
542 3.6170449252
543 3.6176329088
544 3.6184862294
545 3.6195085590
546 3.6205472244
547 3.6209413084
548 3.6202865819
549 3.6184490325
550 3.6165005493
551 3.6155343280
552 3.6158936804
553 3.6170258295
554 3.6180438238
555 3.6183114389
556 3.6176139733
557 3.6164927325
558 3.6156632229
559 3.6155544725
560 3.6160435969
561 3.6167060837
562 3.6171479187
563 3.6171298366
564 3.6167227883
565 3.6161436635
566 3.6156876714
567 3.6155094509
568 3.6156068251
569 3.6158794071
570 3.6162093731
571 3.6165163670
572 3.6167371353
573 3.6168641123
574 3.6168704194
575 3.6167893705
576 3.6166233386
577 3.6164249860
578 3.6162132163
579 3.6160265727
580 3.6158734674
581 3.6157624638
582 3.6156870851
583 3.6156417467
584 3.6156188083
585 3.6156151311
586 3.6156312560
587 3.6156766080
588 3.6157732950
589 3.6159745214
590 3.6163898157
591 3.6172689162
592 3.6190629125
593 3.6225809764
594 3.6279350663
595 3.6329774561
596 3.6301871225
597 3.6204469806
598 3.6155495280
599 3.6208092949
600 3.6255078347
601 3.6208090860
602 3.6155907606
603 3.6183908327
604 3.6218898248
605 3.6188822533
606 3.6155218500
607 3.6178429272
608 3.6199195694
609 3.6172912525
610 3.6155376397
611 3.6175254253
612 3.6183956472
613 3.6164080320
614 3.6155993520
615 3.6170760994
616 3.6174590818
617 3.6160280027
618 3.6156001959
619 3.6166196557
620 3.6168534076
621 3.6159187806
622 3.6155396136
623 3.6161713909
624 3.6164930393
625 3.6159508437
626 3.6155140367
627 3.6157877300
628 3.6161666521
629 3.6160228374
630 3.6156169146
631 3.6155378477
632 3.6158000276
633 3.6159622372
634 3.6158131910
635 3.6155715839
636 3.6155245922
637 3.6156712702
638 3.6157991969
639 3.6157687197
640 3.6156283351
641 3.6155230965
642 3.6155301599
643 3.6156144675
644 3.6156902476
645 3.6157004487
646 3.6156493602
647 3.6155773413
648 3.6155259365
649 3.6155137339
650 3.6155354693
651 3.6155752626
652 3.6156168376
653 3.6156521489
654 3.6156780859
655 3.6156993756
656 3.6157200475
657 3.6157493790
658 3.6157949853
659 3.6158739895
660 3.6160072743
661 3.6162432920
662 3.6166514741
663 3.6173835864
664 3.6186171462
665 3.6206502867
666 3.6232936602
667 3.6258012193
668 3.6254757802
669 3.6216538788
670 3.6169187580
671 3.6158937067
672 3.6186265561
673 3.6211113178
674 3.6202358124
675 3.6169788375
676 3.6155370183
677 3.6171162950
678 3.6189490733
679 3.6185053751
680 3.6164405356
681 3.6155243377
682 3.6165193809
683 3.6176772624
684 3.6174416641
685 3.6161924287
686 3.6155354173
687 3.6160359621
688 3.6168156025
689 3.6168864107
690 3.6162074449
691 3.6155929679
692 3.6156091510
693 3.6160758174
694 3.6164382838
695 3.6163464826
696 3.6159415294
697 3.6155843718
698 3.6155279756
699 3.6157352798
700 3.6159949386
701 3.6161231485
702 3.6160560619
703 3.6158662457
704 3.6156619983
705 3.6155343269
706 3.6155120637
707 3.6155762948
708 3.6156889183
709 3.6158155792
710 3.6159409277
711 3.6160581100
712 3.6161801495
713 3.6163115821
714 3.6164807155
715 3.6166952941
716 3.6170010113
717 3.6174014801
718 3.6179593860
719 3.6186302218
720 3.6194604583
721 3.6202264659
722 3.6209362486
723 3.6207197490
724 3.6190688979
725 3.6164660673
726 3.6158010492
727 3.6166867109
728 3.6170289097
729 3.6174549203
730 3.6183143348
731 3.6180246109
732 3.6169160350
733 3.6165208023
734 3.6159680588
735 3.6155567491
736 3.6161392506
737 3.6165959765
738 3.6166978050
739 3.6170603115
740 3.6171275318
741 3.6167430448
742 3.6165502596
743 3.6162158416
744 3.6157772717
745 3.6157080310
746 3.6156830772
747 3.6155474208
748 3.6156565843
749 3.6158341262
750 3.6159300792
751 3.6162250166
752 3.6166805620
753 3.6172737984
754 3.6183065691
755 3.6199617533
756 3.6218714486
757 3.6236472510
758 3.6236302590
759 3.6211827291
760 3.6174495790
761 3.6155848934
762 3.6165749904
763 3.6188113894
764 3.6199380918
765 3.6186734708
766 3.6164766978
767 3.6155477983
768 3.6164098413
769 3.6177273931
770 3.6180546251
771 3.6171542672
772 3.6159134167
773 3.6155376437
774 3.6161481207
775 3.6169242206
776 3.6171106448
777 3.6165777932
778 3.6158721284
779 3.6155335271
780 3.6157083508
781 3.6161382467
782 3.6164618280
783 3.6164996635
784 3.6162444110
785 3.6158727022
786 3.6155890238
787 3.6155138904
788 3.6156220758
789 3.6158163127
790 3.6160171025
791 3.6161834624
792 3.6163047576
793 3.6163590085
794 3.6163653063
795 3.6163315468
796 3.6162920651
797 3.6162528771
798 3.6162366020
799 3.6162401767
800 3.6162850414
801 3.6163745187
802 3.6165465510
803 3.6168230962
804 3.6172718982
805 3.6179114381
806 3.6188237141
807 3.6198624254
808 3.6208818842
809 3.6211513895
810 3.6203576773
811 3.6183998203
812 3.6164382422
813 3.6155255430
814 3.6159402521
815 3.6171021951
816 3.6181321719
817 3.6184302484
818 3.6177613191
819 3.6166419240
820 3.6157477535
821 3.6155401074
822 3.6159556100
823 3.6166138008
824 3.6171308492
825 3.6172374312
826 3.6169492050
827 3.6164041190
828 3.6158856138
829 3.6155740602
830 3.6155319470
831 3.6157067028
832 3.6160028066
833 3.6163396887
834 3.6166490587
835 3.6169177105
836 3.6170980842
837 3.6172136797
838 3.6172148901
839 3.6171401723
840 3.6169616920
841 3.6167399998
842 3.6164851611
843 3.6162539293
844 3.6160565090
845 3.6159131883
846 3.6158176622
847 3.6157699089
848 3.6157584623
849 3.6157790889
850 3.6158132343
851 3.6158512696
852 3.6158719306
853 3.6158939100
854 3.6159606743
855 3.6161781292
856 3.6167045506
857 3.6178716623
858 3.6202355520
859 3.6248045822
860 3.6310288013
861 3.6350063575
862 3.6280879534
863 3.6174599222
864 3.6172650318
865 3.6243724715
866 3.6247441294
867 3.6180882576
868 3.6170492710
869 3.6209506699
870 3.6206381007
871 3.6173461044
872 3.6170488650
873 3.6189596318
874 3.6186942285
875 3.6166427355
876 3.6167657587
877 3.6181251982
878 3.6172872074
879 3.6161574883
880 3.6167940940
881 3.6170224024
882 3.6165043976
883 3.6163200413
884 3.6160934633
885 3.6163871810
886 3.6166129339
887 3.6157383731
888 3.6157706596
889 3.6164511119
890 3.6159799256
891 3.6157336657
892 3.6159002229
893 3.6157876372
894 3.6159543912
895 3.6158810504
896 3.6156120047
897 3.6157376132
898 3.6157508784
899 3.6157150236
900 3.6158094506
901 3.6156533370
902 3.6155347461
903 3.6156550526
904 3.6156845098
905 3.6156728177
906 3.6156756227
907 3.6155700675
908 3.6155311613
909 3.6155992816
910 3.6155888426
911 3.6155824324
912 3.6156323854
913 3.6156162804
914 3.6155888590
915 3.6155974228
916 3.6155613045
917 3.6155208449
918 3.6155334814
919 3.6155369181
920 3.6155210631
921 3.6155289214
922 3.6155377279
923 3.6155284888
924 3.6155351840
925 3.6155679802
926 3.6156121817
927 3.6156968037
928 3.6158950452
929 3.6163348414
930 3.6173086702
931 3.6195347547
932 3.6241311992
933 3.6320642472
934 3.6381323874
935 3.6330706468
936 3.6187899795
937 3.6171614457
938 3.6268044180
939 3.6263625721
940 3.6171515043
941 3.6177619921
942 3.6237725384
943 3.6205292260
944 3.6158403291
945 3.6194352060
946 3.6209528468
947 3.6167478346
948 3.6168462488
949 3.6194773555
950 3.6176468155
951 3.6160286175
952 3.6177021206
953 3.6177647715
954 3.6161729742
955 3.6164846852
956 3.6172308667
957 3.6164986906
958 3.6160325685
959 3.6164959122
960 3.6165037424
961 3.6160793074
962 3.6160370801
963 3.6161580039
964 3.6161165523
965 3.6159882015
966 3.6158592270
967 3.6158838424
968 3.6159905400
969 3.6158806323
970 3.6156826322
971 3.6157421912
972 3.6158958778
973 3.6157944897
974 3.6155923405
975 3.6156321285
976 3.6157957208
977 3.6157605728
978 3.6155778526
979 3.6155396778
980 3.6156719186
981 3.6157307056
982 3.6156209696
983 3.6155166371
984 3.6155535567
985 3.6156400953
986 3.6156407625
987 3.6155726962
988 3.6155347372
989 3.6155520577
990 3.6155735161
991 3.6155680883
992 3.6155555899
993 3.6155580615
994 3.6155668533
995 3.6155627048
996 3.6155426862
997 3.6155212798
998 3.6155135874
999 3.6155230175
1000 3.6155422230
1001 3.6155607089
1002 3.6155363670
1003 3.6155237888
1004 3.6155171481
1005 3.6155135549
1006 3.6155115552
1007 3.6155104061
1008 3.6155097212
1009 3.6155092958
1010 3.6155090193
1011 3.6155088309
1012 3.6155086962
1013 3.6155085954
1014 3.6155085169
1015 3.6155084537
1016 3.6155084012
1017 3.6155083567
1018 3.6155083183
1019 3.6155082847
1020 3.6155082551
1021 3.6155082287
1022 3.6155082050
1023 3.6155081837
1024 3.6155081645
1025 3.6155081470
1026 3.6155081310
1027 3.6155081165
1028 3.6155081032
1029 3.6155080910
1030 3.6155080798
1031 3.6155080695
1032 3.6155080600


==> vqe_plot_data/vqe_gs.dat <==
0 13.1730088472
1 13.1730088472
2 9.6606423259
3 6.3753472724
4 3.6339042669
5 1.5482461132
6 -0.1081861438
7 -1.4257934672
8 -2.3430600148
9 -2.9453917825
10 -3.3807096490
11 -3.6455162599
12 -3.7312209055
13 -3.7353677073
14 -3.7112461165
15 -3.6309689788
16 -3.5156744746
17 -3.4295608174
18 -3.3719808965
19 -3.3179464682
20 -3.2924526264
21 -3.3140317198
22 -3.3534571940
23 -3.3975873641
24 -3.4637356078
25 -3.5416010214
26 -3.6062083036
27 -3.6631397019
28 -3.7192692474
29 -3.7580593976
30 -3.7764944435
31 -3.7883521012
32 -3.7905909445
33 -3.7778501522
34 -3.7623413045
35 -3.7491188907
36 -3.7326555434
37 -3.7191683417
38 -3.7147109666
39 -3.7134201717
40 -3.7156170354
41 -3.7253327502
42 -3.7370039623
43 -3.7481269099
44 -3.7614762566
45 -3.7730726664
46 -3.7806790246
47 -3.7872505953
48 -3.7908433478
49 -3.7906918012
50 -3.7900821646
51 -3.7881867412
52 -3.7851396382
53 -3.7836028277
54 -3.7825607716
55 -3.7821592838
56 -3.7837493240
57 -3.7857466307
58 -3.7882232473
59 -3.7914665007
60 -3.7939648495
61 -3.7961539090
62 -3.7978999858
63 -3.7984699537
64 -3.7987231394
65 -3.7984253508
66 -3.7976687205
67 -3.7972018815
68 -3.7966875465
69 -3.7965595475
70 -3.7969504239
71 -3.7975256955
72 -3.7986023383
73 -3.7998109015
74 -3.8010812633
75 -3.8024652319
76 -3.8036483022
77 -3.8048500686
78 -3.8059662527
79 -3.8070729016
80 -3.8083725331
81 -3.8098190203
82 -3.8116774722
83 -3.8139513663
84 -3.8167702499
85 -3.8202637873
86 -3.8244590042
87 -3.8295847398
88 -3.8357381675
89 -3.8432359540
90 -3.8524133000
91 -3.8637591347
92 -3.8779852085
93 -3.8959679097
94 -3.9190155448
95 -3.9488088694
96 -3.9877702631
97 -4.0392158033
98 -4.1078389229
99 -4.2002391580
100 -4.3256340601
101 -4.4967822001
102 -4.7307505022
103 -5.0493301543
104 -5.4776602774
105 -6.0391469824
106 -6.7431870568
107 -7.5663765830
108 -8.4434607711
109 -9.2841147918
110 -9.9889945518
111 -10.5026772769
112 -10.8480905006
113 -11.0057528538
114 -10.9532164905
115 -10.8306240482
116 -10.8282792875
117 -11.0045966929
118 -11.2410420539
119 -11.4680210141
120 -11.6875547608
121 -11.8564868441
122 -11.9187052560
123 -11.8937771593
124 -11.8590523825
125 -11.8610417850
126 -11.9050838234
127 -11.9876279589
128 -12.0922826220
129 -12.1838275659
130 -12.2279842170
131 -12.2183717106
132 -12.1814608270
133 -12.1465592635
134 -12.1230756473
135 -12.1103455985
136 -12.1135841884
137 -12.1389922871
138 -12.1809209130
139 -12.2241798234
140 -12.2587481281
141 -12.2853183974
142 -12.3076057990
143 -12.3258197787
144 -12.3398064700
145 -12.3531204877
146 -12.3710361490
147 -12.3967655293
148 -12.4322545322
149 -12.4799520019
150 -12.5414196439
151 -12.6162511964
152 -12.7050430204
153 -12.8119621277
154 -12.9427481675
155 -13.1024769902
156 -13.2967159268
157 -13.5316293767
158 -13.8099254460
159 -14.1271686659
160 -14.4721742042
161 -14.8282934503
162 -15.1685245661
163 -15.4490261031
164 -15.6205674122
165 -15.6515480826
166 -15.5569147482
167 -15.4216547462
168 -15.3450420987
169 -15.3691534748
170 -15.4780033685
171 -15.6218193671
172 -15.7453612627
173 -15.8122805803
174 -15.8242931071
175 -15.8113290127
176 -15.7947155632
177 -15.7852033087
178 -15.7934870544
179 -15.8199376133
180 -15.8552599389
181 -15.8914429892
182 -15.9257427471
183 -15.9564165607
184 -15.9783025406
185 -15.9885165960
186 -15.9909422064
187 -15.9919499840
188 -15.9967792853
189 -16.0068803625
190 -16.0211888335
191 -16.0376921757
192 -16.0535891974
193 -16.0668925112
194 -16.0768651589
195 -16.0838383490
196 -16.0882169518
197 -16.0898665592
198 -16.0893878647
199 -16.0883671739
200 -16.0889858105
201 -16.0927116921
202 -16.0992164410
203 -16.1065774624
204 -16.1124198700
205 -16.1158371816
206 -16.1175782741
207 -16.1190608434
208 -16.1214019094
209 -16.1249682222
210 -16.1295075335
211 -16.1343483040
212 -16.1388771125
213 -16.1426433593
214 -16.1454437657
215 -16.1475383185
216 -16.1495536373
217 -16.1520817118
218 -16.1553512466
219 -16.1592949763
220 -16.1634255785
221 -16.1669679785
222 -16.1695074264
223 -16.1713092732
224 -16.1728812857
225 -16.1744805685
226 -16.1761752637
227 -16.1779021686
228 -16.1794871879
229 -16.1808240556
230 -16.1819820003
231 -16.1830347594
232 -16.1839636529
233 -16.1847692825
234 -16.1854884792
235 -16.1861578682
236 -16.1868041958
237 -16.1874257621
238 -16.1879505792
239 -16.1883166474
240 -16.1885477043
241 -16.1887190304
242 -16.1888883113
243 -16.1890802101
244 -16.1892988988
245 -16.1895213983
246 -16.1897031644
247 -16.1898095270
248 -16.1898408585
249 -16.1898186604
250 -16.1897807031
251 -16.1897619589
252 -16.1897636915
253 -16.1897589679
254 -16.1897310018
255 -16.1896815561
256 -16.1896307354
257 -16.1896065144
258 -16.1896155090
259 -16.1896365852
260 -16.1896514572
261 -16.1896553850
262 -16.1896517866
263 -16.1896515958
264 -16.1896648480
265 -16.1896899389
266 -16.1897210531
267 -16.1897526367
268 -16.1897790034
269 -16.1897995273
270 -16.1898179650
271 -16.1898354140
272 -16.1898523419
273 -16.1898687993
274 -16.1898826040
275 -16.1898929880
276 -16.1899016242
277 -16.1899093867
278 -16.1899169152
279 -16.1899247905
280 -16.1899325102
281 -16.1899391076
282 -16.1899436940
283 -16.1899459329
284 -16.1899468098
285 -16.1899479427
286 -16.1899499414
287 -16.1899523716
288 -16.1899543864
289 -16.1899552570
290 -16.1899550019
291 -16.1899543999
292 -16.1899540309
293 -16.1899539182
294 -16.1899538365
295 -16.1899534227
296 -16.1899526309
297 -16.1899519105
298 -16.1899516706
299 -16.1899519806
300 -16.1899525243
301 -16.1899528243
302 -16.1899528481
303 -16.1899528748
304 -16.1899530691
305 -16.1899535033
306 -16.1899540608
307 -16.1899545956
308 -16.1899551011
309 -16.1899555421
310 -16.1899559122
311 -16.1899562498
312 -16.1899565609
313 -16.1899568496
314 -16.1899570713
315 -16.1899572009
316 -16.1899573030
317 -16.1899574190
318 -16.1899575476
319 -16.1899576646
320 -16.1899577290
321 -16.1899577219
322 -16.1899576224
323 -16.1899577589
324 -16.1899577846
325 -16.1899577984
326 -16.1899578086
327 -16.1899578167

